Reducing Network Cooling Cost Using Twin-Field Quantum Key Distribution

Improving the rates and distances over which quantum secure keys are generated is a major challenge. New source and detector hardware can improve key rates significantly, however it can require expensive cooling. We show that Twin Field Quantum Key Distribution (TF QKD) has an advantageous topology allowing the localisation of cooled detectors. This setup for a quantum network allows a fully connected network solution, i.e. one where every connection has non zero key rates, in a box with sides of length up to 110km with just 4 cooled nodes, while Decoy state BB84 is only capable of up to 80km with 40 cooled nodes, and 50km if no nodes are cooled. The average key rate in the network of the localised, cooled TF QKD is more than 30 times greater than the uncooled Decoy BB84 solution and 0.9 those of cooled Decoy BB84. To reduce the cost of the network further, switches can be used in the network. These switches have losses ranging between 1 to 2dB. Adding these losses to the model shows further the advantages of TF-QKD in a network. Decoy BB84 is only able to generate fully connected solutions up to 20km if all nodes are cooled for a 40 node network for 1dB losses. In comparison, using TF QKD,70km networks are possible with just 4 cooling locations for the same losses. The simulation shows the significant benefits in using TF QKD in a switched network, and suggests that further work in this direction is necessary.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

